Stereoscopic Cinema

Stereoscopic cinema has seen a surge of activity in recent years, and for the first time all of the major Hollywood studios released 3-D movies in 2009. This is happening alongside the adoption of 3-D technology for sports broadcasting, and the arrival of 3-D TVs for the home. Two previous attempts to introduce 3-D cinema in the 1950s and the 1980s failed because the contemporary technology was immature and resulted in viewer discomfort. But current technologies -- such as accurately-adjustable 3-D camera rigs with onboard computers to automatically inform a camera operator of inappropriate stereoscopic shots, digital processing for post-shooting rectification of the 3-D imagery, digital projectors for accurate positioning of the two stereo projections on the cinema screen, and polarized silver screens to reduce cross-talk between the viewers left- and right-eyes -- mean that the viewer experience is at a much higher level of quality than in the past. Even so, creation of stereoscopic cinema is an open, active research area, and there are many challenges from acquisition to post-production to automatic adaptation for different-sized display. This chapter describes the current state-of-the-art in stereoscopic cinema, and directions of future work.

==> 00README.txt <==
The directory "docs" contains documentation from Springer

The chapter body is in paulfred.tex, compile with "pdflatex paulfred"

There are two bibliography files:
- geoofstereocinebib.bib is the one from Fred's work-in-progress report, it's better not two touch it because it contains refenrences to local files on my Mac (I exclusively use BibDesk to edit it).
- paulfredbib.bib can be populated with various bibtex entries. We don't care about the cite key format
- Paul may add his own bib file

The figures may go in the "figures" directory. pdflatex knows pdf, jpg and png.

